Fast Probabilistic Ranking under x-Relation Model

The probabilistic top-k queries based on the interplay of score and probability, under the possible worlds semantic, become an important research issue that considers both score and uncertainty on the same basis. In the literature, many different probabilistic top-k queries are proposed. Almost all of them need to compute the probability of a tuple t_i to be ranked at the j-th position across the entire set of possible worlds. The cost of such computing is the dominant cost and is known as O(kn^2), where n is the size of dataset. In this paper, we propose a new novel algorithm that computes such probability in O(kn).

==> exp/5a.dat <==
1		162000		56000		11000		7
2		88000			31000		5000		6
3		46000			17000		4000		5
4		30000			11000		3000		4
5		20000			7000		2000		3

==> exp/5b.dat <==
1			46000			17000			4000		5
2			50000			19000			4000		5
3			64000			24000			7000		6
4			72000			30000			8000		7
5			57000			22000			6000		5

==> exp/5c.dat <==
1			46000			17000		  4000			5
2			322000		113000		18000			10
3			1103000		383000		46000			10
4			2438000		859000		88000			20
5			4551000		1638000		160000		30

==> exp/5d.dat <==
1			47000		18000		5000		6
2			46000		17000		4000		5
3			45000		16000		5000		5
4			44000		16000		4000		4
5			43000		16000		5000		4
6			41000		15000		4000		3

==> exp/8a.dat <==
1			46000		17000		4000		5
2			47000		19000		6000		5
3			55000		24000		10000		6
4			55000		24000		12000		7
5			53000		26000		15000		7

==> exp/8b.dat <==
1		21000			3000		1000		3
2		31000			8000		2000		4
3		35000			11000		3000		4
4		46000			17000		4000		5
5		57000			20000		4000		5
